Observability as a constraint qualification for a nonsmooth bilevel PDE-constrained problem

Motivated by experiment design for parameter identification in image reconstruction, we analyze a bilevel control problem involving sparse inversion at the lower level. Qualified optimality conditions in explicit multiplier form are shown to hold under either an observability condition for a coupled system or the Lebesgue nullity of a contact set induced by the lower-level adjoint variable. We prove that these conditions are independent of one another and that they cannot, in general, both be omitted. The approach is based on the characterization of local first-order geometric objects (tangent and normal cones) associated with a set of lifted constraints. Based on the resulting optimality conditions, we formulate a reduced gradient method and illustrate it through numerical experiments.

==> results/train_relative_errors.txt <==
2 8.3797749312356207e-01 2.4490856583414142e-01 3.4215932393767829e+00
3 1.1497256273473171e+00 2.8434634214511839e-01 4.0433986900402807e+00
4 8.2293963283289662e-01 3.0516918533804172e-01 2.6966668732339758e+00
5 8.6639568541649792e-01 3.2874610874951654e-01 2.6354553327249750e+00
6 1.0336330513067671e+00 2.7313328931679243e-01 3.7843539829665818e+00
7 1.0329439505097548e+00 5.3877644156103743e-01 1.9172032606268543e+00
8 8.8429276910136412e-01 3.4382901013853734e-01 2.5718969110403465e+00
10 1.2381034195476313e+00 6.0504739686533537e-01 2.0462916227093433e+00


==> results/train_relative_errors_o.txt <==
1 7.2511298620310960e-01 2.6248166849251692e-01 2.7625281047913708e+00
2 5.3970691688242434e-01 2.4895349847073056e-01 2.1679025207427549e+00
3 9.3422413447350627e-01 3.8872228251543678e-01 2.4033202532875300e+00
4 6.9284745147876858e-01 2.7734902011758128e-01 2.4981067219384370e+00
5 7.5668789700462380e-01 2.8825327353124897e-01 2.6250799782247496e+00
6 7.5433407511297867e-01 2.7177533394761594e-01 2.7755796089220328e+00
7 1.1081798247498462e+00 5.0244755572269661e-01 2.2055631719730293e+00
10 1.1853225383521724e+00 5.9609408630393723e-01 1.9884822976549352e+00


==> results/validation_relative_errors.txt <==
0 9.2720586258438609e-01 4.3449816419448861e-01 2.1339695745396829e+00
1 8.5290126021950974e-01 2.0158704398122396e-01 4.2309329179852941e+00
9 9.8082273199826686e-01 4.6548237571008955e-01 2.1071103508527682e+00
11 1.1438078831271321e+00 4.6531053766535069e-01 2.4581602833799430e+00


==> results/validation_relative_errors_o.txt <==
0 8.5002541083528083e-01 5.0333719245962683e-01 1.6887792588533226e+00
8 8.0247157416313453e-01 3.2923048366895052e-01 2.4374157739598612e+00
9 1.0945433872469654e+00 4.0682924495563338e-01 2.6904245474445441e+00
11 1.0726573023113841e+00 4.6869165773145932e-01 2.2886204279871603e+00

